Multicriticality in stochastic dynamics protected by self-duality

We study the dynamical large deviations (LD) of a class of one-dimensional kinetically constrained models whose (tilted) generators can be mapped into themselves via duality transformations. We consider four representative models in detail: the domain-wall (DW) Fredrickson-Andersen (FA), the DW East, the ZZZ-FA, and the XOR-FA models. Using numerical tensor networks, we build the LD phase diagrams of these models in terms of the softness of the constraint and the counting field conjugate to the dynamical activity. In all cases, we find distinct dynamical phases separated by phase transitions along the self-dual lines, revealing the presence of multi-critical points that delimit first-order from continuous active-inactive transitions. We discuss connections to supersymmetry and possible extensions to higher spin and space dimensions.

==> latexmk_compilation_log.txt <==
Rc files read:
  NONE
Latexmk: This is Latexmk, John Collins, 7 Jan. 2023. Version 4.79.
No existing .aux file, so I'll make a simple one, and require run of *latex.
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Category 'other':
  Rerun of 'pdflatex' forced or previously required

------------
Run number 1 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -interaction=nonstopmode -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.25 (TeX Live 2023) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2022-11-01> patch level 1
L3 programming layer <2023-02-22>
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revtex4-2.cls
Document Class: revtex4-2 2020/10/03 4.2e (https://journals.aps.org/revtex/ for
 documentation)
ltxutil[2020/10/03 4.2e utilities package (portions licensed from W. E. Baxter 
web at superscript.com)]
ltxfront[2020/10/03 4.2e frontmatter package (AO,DPC,MD)]
ltxgrid[2020/10/03 4.2e page grid package (portions licensed from W. E. Baxter 
web at superscript.com)]
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps4-2.rtx)

Class revtex4-2 Warning: No type size specified, using default 10.

(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps10pt4-2.rtx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revsymb4-2.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2023/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2023/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/color.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-def/pdftex.def)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2023/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/dvipsnam.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/mathrsfs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/braket/braket.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tabstackengine/tabstackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/stackengine/stackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.tex))))
 (/usr/local/texlive/2023/texmf-dist/tex/latex/tools/enumerate.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/doublestroke/dsfont.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul-ori.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unknown document class (or package),
(caption)                standard defaults will be used.
See the caption package documentation for explanation.

) (/usr/local/texlive/2023/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upsy.fd))

Class revtex4-2 Warning: Repair the float package.

(/usr/local/texlive/2023/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)
(/usr/local/texlive/2023/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2023/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)

Package natbib Warning: Citation `blythe2007nonequilibrium' on page 1 undefined
 on input line 118.


Package natbib Warning: Citation `mallick2015the-exclusion' on page 1 undefined
 on input line 118.


Package natbib Warning: Citation `fredrickson1984kinetic' on page 1 undefined o
n input line 118.


Package natbib Warning: Citation `jackle1991a-hierarchically' on page 1 undefin
ed on input line 118.


Package natbib Warning: Citation `ritort2003glassy' on page 1 undefined on inpu
t line 118.


Package natbib Warning: Citation `garrahan2011kinetically' on page 1 undefined 
on input line 118.


Package natbib Warning: Citation `2024_Hartarsky' on page 1 undefined on input 
line 118.

(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/ursfs.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/uwasy.fd)

Package natbib Warning: Citation `merolle2005space-time' on page 1 undefined on
 input line 118.


Package natbib Warning: Citation `lecomte2005chaotic' on page 1 undefined on in
put line 118.


Package natbib Warning: Citation `garrahan2007dynamical' on page 1 undefined on
 input line 118.


Package natbib Warning: Citation `lecomte2007thermodynamic' on page 1 undefined
 on input line 118.


Package natbib Warning: Citation `hedges2009dynamic' on page 1 undefined on inp
ut line 118.


Package natbib Warning: Citation `garrahan2009first-order' on page 1 undefined 
on input line 118.


Package natbib Warning: Citation `touchette2009the-large' on page 1 undefined o
n input line 118.


Package natbib Warning: Citation `garrahan2018aspects' on page 1 undefined on i
nput line 118.


Package natbib Warning: Citation `jack2020ergodicity' on page 1 undefined on in
put line 118.


Package natbib Warning: Citation `burenev2025an-introduction' on page 1 undefin
ed on input line 118.


Package natbib Warning: Citation `verstraete2008matrix' on page 1 undefined on 
input line 119.


Package natbib Warning: Citation `schollwock2011the-density-matrix' on page 1 u
ndefined on input line 119.


Package natbib Warning: Citation `orus2014a-practical' on page 1 undefined on i
nput line 119.


Package natbib Warning: Citation `silvi2019the-tensor' on page 1 undefined on i
nput line 119.


Package natbib Warning: Citation `okunishi2022developments' on page 1 undefined
 on input line 119.


Package natbib Warning: Citation `banuls2023tensor' on page 1 undefined on inpu
t line 119.


Package natbib Warning: Citation `gorissen2009density-matrix' on page 1 undefin
ed on input line 119.


Package natbib Warning: Citation `gorissen2012current' on page 1 undefined on i
nput line 119.


Package natbib Warning: Citation `garrahan2016classical' on page 1 undefined on
 input line 119.


Package natbib Warning: Citation `banuls2019using' on page 1 undefined on input
 line 119.


Package natbib Warning: Citation `helms2019dynamical' on page 1 undefined on in
put line 119.


Package natbib Warning: Citation `helms2020dynamical' on page 1 undefined on in
put line 119.


Package natbib Warning: Citation `causer2020dynamics' on page 1 undefined on in
put line 119.


Package natbib Warning: Citation `causer2022finite' on page 1 undefined on inpu
t line 119.


Package natbib Warning: Citation `strand2022using' on page 1 undefined on input
 line 119.


Package natbib Warning: Citation `causer2023optimal' on page 1 undefined on inp
ut line 119.


Package natbib Warning: Citation `zima2025chemical' on page 1 undefined on inpu
t line 119.


Package natbib Warning: Citation `aasen2016topological' on page 1 undefined on 
input line 122.


Package natbib Warning: Citation `ji2020categorical' on page 1 undefined on inp
ut line 122.


Package natbib Warning: Citation `aasen2020topological' on page 1 undefined on 
input line 122.


Package natbib Warning: Citation `lootens2023dualities' on page 1 undefined on 
input line 122.


Package natbib Warning: Citation `2024_Lootens' on page 1 undefined on input li
ne 122.


Package natbib Warning: Citation `li2023noninvertible' on page 1 undefined on i
nput line 122.


Package natbib Warning: Citation `seiberg2024majorana' on page 1 undefined on i
nput line 122.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 1 undefine
d on input line 122.


Package natbib Warning: Citation `gorantla2024tensor' on page 1 undefined on in
put line 122.


Package natbib Warning: Citation `chen2024sequential' on page 1 undefined on in
put line 122.


Package natbib Warning: Citation `lootens2024entanglement' on page 1 undefined 
on input line 122.


Package natbib Warning: Citation `obrien2025local' on page 1 undefined on input
 line 122.


Package natbib Warning: Citation `gaiotto2015generalized' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `yoshida2016topological' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `mcgreevy2023generalized' on page 1 undefined 
on input line 123.


Package natbib Warning: Citation `cordova2022snowmass' on page 1 undefined on i
nput line 123.


Package natbib Warning: Citation `bhardwaj2023lectures' on page 1 undefined on 
input line 123.


Package natbib Warning: Citation `schafer-nameki2023ictp' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `bhardwaj2024categorical' on page 1 undefined 
on input line 123.


Package natbib Warning: Citation `bhardwaj2025lattice' on page 1 undefined on i
nput line 123.


Package natbib Warning: Citation `tapias2024bringing' on page 1 undefined on in
put line 123.


Package natbib Warning: Citation `agranov2023tricritical' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `buhot2001crossover' on page 1 undefined on in
put line 125.


Package natbib Warning: Citation `elmatad2010finite-temperature' on page 1 unde
fined on input line 125.


Package natbib Warning: Citation `elmatad2013space-time' on page 1 undefined on
 input line 125.


Package natbib Warning: Citation `touchette2009the-large' on page 1 undefined o
n input line 126.


Package natbib Warning: Citation `garrahan2018aspects' on page 1 undefined on i
nput line 126.


Package natbib Warning: Citation `jack2020ergodicity' on page 1 undefined on in
put line 126.


Package natbib Warning: Citation `burenev2025an-introduction' on page 1 undefin
ed on input line 126.


LaTeX Warning: Reference `eq:W' on page 1 undefined on input line 153.


Package natbib Warning: Citation `buhot2001crossover' on page 1 undefined on in
put line 153.


Package natbib Warning: Citation `elmatad2010finite-temperature' on page 1 unde
fined on input line 153.


Package natbib Warning: Citation `elmatad2013space-time' on page 1 undefined on
 input line 153.


LaTeX Warning: Reference `eq:W' on page 1 undefined on input line 153.


Package natbib Warning: Citation `Note1' on page 1 undefined on input line 156.



LaTeX Warning: Reference `eq:W' on page 1 undefined on input line 183.


LaTeX Warning: Reference `eq:DWFA' on page 1 undefined on input line 183.


Package natbib Warning: Citation `fredrickson1984kinetic' on page 1 undefined o
n input line 183.


Package natbib Warning: Citation `ritort2003glassy' on page 1 undefined on inpu
t line 183.


Package natbib Warning: Citation `garrahan2011kinetically' on page 1 undefined 
on input line 183.


LaTeX Warning: Reference `eq:W' on page 1 undefined on input line 184.


LaTeX Warning: Reference `eq:DWEast' on page 1 undefined on input line 184.


Package natbib Warning: Citation `jackle1991a-hierarchically' on page 1 undefin
ed on input line 184.


Package natbib Warning: Citation `ritort2003glassy' on page 1 undefined on inpu
t line 184.


Package natbib Warning: Citation `garrahan2011kinetically' on page 1 undefined 
on input line 184.


Package natbib Warning: Citation `2024_Hartarsky' on page 1 undefined on input 
line 184.


LaTeX Warning: Reference `eq:W' on page 1 undefined on input line 184.


LaTeX Warning: Reference `eq:XORFA' on page 1 undefined on input line 184.


Package natbib Warning: Citation `causer2020dynamics' on page 1 undefined on in
put line 184.


LaTeX Warning: Reference `eq:ZZZFA' on page 1 undefined on input line 184.

[1{/usr/local/texlive/2023/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

LaTeX Warning: Reference `eq:W' on page 2 undefined on input line 186.


LaTeX Warning: Reference `eq:XORFA' on page 2 undefined on input line 186.


Package natbib Warning: Citation `blondel2013front' on page 2 undefined on inpu
t line 186.


Package natbib Warning: Citation `katira2016pre-transition' on page 2 undefined
 on input line 186.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 186.


Package natbib Warning: Citation `merolle2005space-time' on page 2 undefined on
 input line 187.


Package natbib Warning: Citation `garrahan2007dynamical' on page 2 undefined on
 input line 187.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 187.


Package natbib Warning: Citation `touchette2009the-large' on page 2 undefined o
n input line 209.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 209.


Package natbib Warning: Citation `jack2020ergodicity' on page 2 undefined on in
put line 209.


Package natbib Warning: Citation `burenev2025an-introduction' on page 2 undefin
ed on input line 209.


LaTeX Warning: Reference `eq:W' on page 2 undefined on input line 220.


Package natbib Warning: Citation `garrahan2009first-order' on page 2 undefined 
on input line 227.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 227.


Package natbib Warning: Citation `maes2020frenesy:' on page 2 undefined on inpu
t line 227.


Package natbib Warning: Citation `touchette2009the-large' on page 2 undefined o
n input line 230.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 230.


Package natbib Warning: Citation `jack2020ergodicity' on page 2 undefined on in
put line 230.


Package natbib Warning: Citation `burenev2025an-introduction' on page 2 undefin
ed on input line 230.


LaTeX Warning: Reference `eq:Zs' on page 2 undefined on input line 240.


LaTeX Warning: Reference `fig:trajectories' on page 2 undefined on input line 2
40.


LaTeX Warning: Reference `eq:Zs' on page 2 undefined on input line 240.


Package natbib Warning: Citation `touchette2009the-large' on page 2 undefined o
n input line 241.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 241.


Package natbib Warning: Citation `jack2020ergodicity' on page 2 undefined on in
put line 241.


Package natbib Warning: Citation `burenev2025an-introduction' on page 2 undefin
ed on input line 241.


LaTeX Warning: Reference `eq:Ws' on page 2 undefined on input line 248.


LaTeX Warning: Reference `eq:DWFA' on page 2 undefined on input line 248.


LaTeX Warning: Reference `eq:XORFA' on page 2 undefined on input line 248.

[2 <./fig1.pdf>]
Underfull \hbox (badness 2229) in paragraph at lines 269--271
\OT1/cmr/bx/it/10 Invertible sym-me-tries, non-invertible sym-me-

LaTeX Warning: Reference `eq:Ws' on page 3 undefined on input line 274.


LaTeX Warning: Reference `eq:DWFA' on page 3 undefined on input line 274.


Package natbib Warning: Citation `obrien2018lattice' on page 3 undefined on inp
ut line 274.


Package natbib Warning: Citation `nicolai1976supersymmetry' on page 3 undefined
 on input line 274.


Package natbib Warning: Citation `zou2018conformal' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `zou2020emergence' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `zou2021universal' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `kuo2022decoding' on page 3 undefined on input
 line 274.


Package natbib Warning: Citation `vardhan2023petz' on page 3 undefined on input
 line 274.


Package natbib Warning: Citation `cogburn2024cft-and-lattice' on page 3 undefin
ed on input line 274.


Package natbib Warning: Citation `koyluoglu2024measuring' on page 3 undefined o
n input line 274.


Package natbib Warning: Citation `milsted2022collisions' on page 3 undefined on
 input line 274.


Package natbib Warning: Citation `patil2024highly' on page 3 undefined on input
 line 274.


Package natbib Warning: Citation `roy2024efficient' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `sannomiya2019supersymmetry' on page 3 undefin
ed on input line 274.


Package natbib Warning: Citation `slagle2021microscopic' on page 3 undefined on
 input line 274.


Package natbib Warning: Citation `seiberg2024majorana' on page 3 undefined on i
nput line 276.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 3 undefine
d on input line 276.


Package natbib Warning: Citation `gorantla2024tensor' on page 3 undefined on in
put line 276.


LaTeX Warning: Reference `eq:KWFA' on page 3 undefined on input line 291.


Package natbib Warning: Citation `obrien2018lattice' on page 3 undefined on inp
ut line 293.


Package natbib Warning: Citation `fendley2019free' on page 3 undefined on input
 line 293.


Package natbib Warning: Citation `blume1971ising' on page 3 undefined on input 
line 293.


Package natbib Warning: Citation `nienhuis1979first-' on page 3 undefined on in
put line 293.


Package natbib Warning: Citation `obrien2018lattice' on page 3 undefined on inp
ut line 293.


LaTeX Warning: Reference `fig:trajectories' on page 3 undefined on input line 2
95.


Package natbib Warning: Citation `garrahan2007dynamical' on page 3 undefined on
 input line 295.

[3 <./phase_diagram_combined_plots.pdf>]
Overfull \hbox (0.82904pt too wide) detected at line 323
[]

Package natbib Warning: Citation `seiberg2024majorana' on page 4 undefined on i
nput line 324.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 4 undefine
d on input line 324.


Package natbib Warning: Citation `levin2020constraints' on page 4 undefined on 
input line 326.


Package natbib Warning: Citation `seiberg2024majorana' on page 4 undefined on i
nput line 326.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 4 undefine
d on input line 326.


Package natbib Warning: Citation `obrien2018lattice' on page 4 undefined on inp
ut line 326.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 4 undefine
d on input line 326.


Package natbib Warning: Citation `gorantla2024duality-preserving' on page 4 und
efined on input line 326.


LaTeX Warning: Reference `fig:phase_diagram' on page 4 undefined on input line 
328.


Package natbib Warning: Citation `zauner-stauber2018variational' on page 4 unde
fined on input line 329.


LaTeX Warning: Reference `eq:R' on page 4 undefined on input line 329.


Package natbib Warning: Citation `white1992density' on page 4 undefined on inpu
t line 329.


Package natbib Warning: Citation `itensor1' on page 4 undefined on input line 3
29.


Package natbib Warning: Citation `itensor2' on page 4 undefined on input line 3
29.


LaTeX Warning: Reference `fig: entanglement' on page 4 undefined on input line 
329.


Package natbib Warning: Citation `2011_Xavier' on page 4 undefined on input lin
e 329.


Package natbib Warning: Citation `1994_Holzhey' on page 4 undefined on input li
ne 329.


Package natbib Warning: Citation `2004_Calabrese' on page 4 undefined on input 
line 329.


Package natbib Warning: Citation `di-francesco1997conformal' on page 4 undefine
d on input line 329.


Package natbib Warning: Citation `miura2024interacting' on page 4 undefined on 
input line 334.


Package natbib Warning: Citation `miura2024emergent' on page 4 undefined on inp
ut line 334.


Package natbib Warning: Citation `sannomiya2024spontaneous' on page 4 undefined
 on input line 334.


Package natbib Warning: Citation `miura2024interacting' on page 4 undefined on 
input line 334.


Package natbib Warning: Citation `miura2024emergent' on page 4 undefined on inp
ut line 334.


Package natbib Warning: Citation `obrien2018lattice' on page 4 undefined on inp
ut line 334.


LaTeX Warning: Reference `eq:DWEast' on page 4 undefined on input line 336.


LaTeX Warning: Reference `eq:KWFA' on page 4 undefined on input line 336.


Package natbib Warning: Citation `nakayama2025is-chiral' on page 4 undefined on
 input line 343.


LaTeX Warning: Reference `fig:phase_diagram' on page 4 undefined on input line 
345.


LaTeX Warning: Reference `fig: entanglement' on page 4 undefined on input line 
345.


LaTeX Warning: Reference `fig: entanglement' on page 4 undefined on input line 
345.


Package natbib Warning: Citation `penson1982phase' on page 4 undefined on input
 line 352.


Package natbib Warning: Citation `turban1982self-dual' on page 4 undefined on i
nput line 352.


Package natbib Warning: Citation `maritan1984first-' on page 4 undefined on inp
ut line 352.


Package natbib Warning: Citation `igloi1986series' on page 4 undefined on input
 line 352.


Package natbib Warning: Citation `kolb1986conformal' on page 4 undefined on inp
ut line 352.


Package natbib Warning: Citation `alcaraz1987conformal' on page 4 undefined on 
input line 352.


Package natbib Warning: Citation `udupa2023weak' on page 4 undefined on input l
ine 352.


Package natbib Warning: Citation `yan2024generalized' on page 4 undefined on in
put line 352.


Package natbib Warning: Citation `gorantla2024tensor' on page 4 undefined on in
put line 352.

[4 <./entanglements_and_central_charges.pdf>]

Package natbib Warning: Citation `gorantla2024tensor' on page 5 undefined on in
put line 358.


LaTeX Warning: Reference `fig:phase_diagram' on page 5 undefined on input line 
360.


Package natbib Warning: Citation `levin2020constraints' on page 5 undefined on 
input line 361.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 5 undefine
d on input line 361.


Package natbib Warning: Citation `seo2024non-invertible' on page 5 undefined on
 input line 361.


Package natbib Warning: Citation `gorantla2024tensor' on page 5 undefined on in
put line 361.


LaTeX Warning: Reference `fig: entanglement' on page 5 undefined on input line 
361.


Package natbib Warning: Citation `udupa2023weak' on page 5 undefined on input l
ine 362.


LaTeX Warning: Reference `fig: entanglement' on page 5 undefined on input line 
362.


Package natbib Warning: Citation `Note2' on page 5 undefined on input line 363.



Package natbib Warning: Citation `causer2020dynamics' on page 5 undefined on in
put line 371.


Package natbib Warning: Citation `verresen2021gapless' on page 5 undefined on i
nput line 371.


Package natbib Warning: Citation `moradi2023topological' on page 5 undefined on
 input line 371.


Package natbib Warning: Citation `li2023noninvertible' on page 5 undefined on i
nput line 371.


Package natbib Warning: Citation `ando2024a-journey' on page 5 undefined on inp
ut line 371.


Package natbib Warning: Citation `eck2023critical' on page 5 undefined on input
 line 371.


Package natbib Warning: Citation `eck2024from' on page 5 undefined on input lin
e 371.


Package natbib Warning: Citation `cao2025global' on page 5 undefined on input l
ine 371.


Package natbib Warning: Citation `seifnashri2025gauging' on page 5 undefined on
 input line 371.


Package natbib Warning: Citation `2025_Shao' on page 5 undefined on input line 
371.


Package natbib Warning: Citation `tavares2023finite' on page 5 undefined on inp
ut line 371.


Package natbib Warning: Citation `zadnik2023slow' on page 5 undefined on input 
line 373.


Package natbib Warning: Citation `dober2024on-antiferromagnetic' on page 5 unde
fined on input line 373.


Package natbib Warning: Citation `baxter2016exactly' on page 5 undefined on inp
ut line 374.


Package natbib Warning: Citation `fendley1989non-critical' on page 5 undefined 
on input line 374.


Package natbib Warning: Citation `2025_Su' on page 5 undefined on input line 37
5.


Package natbib Warning: Citation `minami2016solvable' on page 5 undefined on in
put line 375.


Package natbib Warning: Citation `minami2017infinite' on page 5 undefined on in
put line 375.


Package natbib Warning: Citation `yanagihara2020exact' on page 5 undefined on i
nput line 375.


Package natbib Warning: Citation `pace2024lattice' on page 5 undefined on input
 line 375.


Package natbib Warning: Citation `Note3' on page 5 undefined on input line 377.



Package natbib Warning: Citation `fendley2003lattice' on page 5 undefined on in
put line 380.


Package natbib Warning: Citation `yang2004non-local' on page 5 undefined on inp
ut line 380.


Package natbib Warning: Citation `weston2017lattice' on page 5 undefined on inp
ut line 380.


Package natbib Warning: Citation `raussendorf2003measurement-based' on page 5 u
ndefined on input line 381.


Package natbib Warning: Citation `doherty2009identifying' on page 5 undefined o
n input line 381.


Package natbib Warning: Citation `son2012topological' on page 5 undefined on in
put line 381.


Package natbib Warning: Citation `chen2014symmetry-protected' on page 5 undefin
ed on input line 381.


Package natbib Warning: Citation `seifnashri2024cluster' on page 5 undefined on
 input line 383.


Package natbib Warning: Citation `parayil-mana2024kennedy-tasaki' on page 5 und
efined on input line 383.


Package natbib Warning: Citation `seifnashri2024cluster' on page 5 undefined on
 input line 388.


Package natbib Warning: Citation `lieb167exact-ferroelectric' on page 5 undefin
ed on input line 390.


Package natbib Warning: Citation `lieb1967exact-ice' on page 5 undefined on inp
ut line 390.


Package natbib Warning: Citation `kohmoto1981hamiltonian' on page 5 undefined o
n input line 390.


Package natbib Warning: Citation `causer2020dynamics' on page 5 undefined on in
put line 390.


Package natbib Warning: Citation `kohmoto1981hamiltonian' on page 5 undefined o
n input line 390.


Package natbib Warning: Citation `baake1987operator' on page 5 undefined on inp
ut line 390.


Package natbib Warning: Citation `henkel1988conformal' on page 5 undefined on i
nput line 390.


Package natbib Warning: Citation `yang1987modular' on page 5 undefined on input
 line 390.


Package natbib Warning: Citation `yang1987superconformal' on page 5 undefined o
n input line 390.


Package natbib Warning: Citation `bridgeman2015multiscale' on page 5 undefined 
on input line 390.


Package natbib Warning: Citation `obrien2015symmetry-respecting' on page 5 unde
fined on input line 390.


LaTeX Warning: Reference `fig:phase_diagram' on page 5 undefined on input line 
390.


LaTeX Warning: Reference `fig: entanglement' on page 5 undefined on input line 
390.


Package natbib Warning: Citation `obrien2018lattice' on page 5 undefined on inp
ut line 395.


Package natbib Warning: Citation `chatterjee2024quantum' on page 5 undefined on
 input line 395.


Package natbib Warning: Citation `sannomiya2016supersymmetry' on page 5 undefin
ed on input line 395.


Package natbib Warning: Citation `sannomiya2019supersymmetry' on page 5 undefin
ed on input line 395.


Package natbib Warning: Citation `2025_Rey' on page 5 undefined on input line 3
95.


Package natbib Warning: Citation `wu1982the-potts' on page 5 undefined on input
 line 396.


Package natbib Warning: Citation `obrien2020self-dual' on page 5 undefined on i
nput line 396.


Package natbib Warning: Citation `obrien2020not-a' on page 5 undefined on input
 line 396.


Package natbib Warning: Citation `seo2024non-invertible' on page 5 undefined on
 input line 396.


Package natbib Warning: Citation `ortiz2012dualities' on page 5 undefined on in
put line 396.


Package natbib Warning: Citation `kitaev2003fault-tolerant' on page 5 undefined
 on input line 396.


Package natbib Warning: Citation `kitaev2006anyons' on page 5 undefined on inpu
t line 396.


Package natbib Warning: Citation `2004_Senthil' on page 5 undefined on input li
ne 396.


Package natbib Warning: Citation `2017_Wang' on page 5 undefined on input line 
396.


Package natbib Warning: Citation `2023_Senthil' on page 5 undefined on input li
ne 396.


Package natbib Warning: Citation `verresen2021gapless' on page 5 undefined on i
nput line 396.


Package natbib Warning: Citation `yoshida2016topological' on page 5 undefined o
n input line 396.


Package natbib Warning: Citation `2018_Dasbiswas' on page 5 undefined on input 
line 396.


Package natbib Warning: Citation `garrahan2024topological' on page 5 undefined 
on input line 396.


Package natbib Warning: Citation `itensor1' on page 5 undefined on input line 4
06.


Package natbib Warning: Citation `itensor2' on page 5 undefined on input line 4
06.

No file main.bbl.

Package natbib Warning: There were undefined citations.

[5] (./main.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)</usr/local/texlive/2023/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2023/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb></usr/local/texlive/2023/texm
f-dist/fonts/type1/public/amsfonts/cm/cmbx7.pfb></usr/local/texlive/2023/texmf-
dist/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/local/texlive/2023/texmf
-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2023/texmf-
dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2023/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2023/texmf-di
st/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2023/texmf-dist
/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2023/texmf-dist/f
onts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2023/texmf-dist/fon
ts/type1/public/amsfonts/cm/cmr12.pfb></usr/local/texlive/2023/texmf-dist/fonts
/type1/public/amsfonts/cm/cmr17.pfb></usr/local/texlive/2023/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type
1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmsy5.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public
/amsfonts/cm/cmti10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/
amsfonts/cm/cmti9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/am
sfonts/symbols/msbm10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/publi
c/amsfonts/symbols/msbm7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/ur
w/helvetic/uhvr8a.pfb>
Output written on main.pdf (5 pages, 4598582 bytes).
Transcript written on main.log.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'main.pdf'
Latexmk: Found bibliography file(s):
  ./bibliography-31032025.bib
  ./mainNotes.bib
Latexmk: applying rule 'bibtex main'...
Rule 'bibtex main':  Reasons for rerun
Category 'other':
  Rerun of 'bibtex main' forced or previously required

------------
Run number 1 of rule 'bibtex main'
------------
------------
Running 'bibtex  "main.aux"'
------------
This is BibTeX, Version 0.99d (TeX Live 2023)
The top-level auxiliary file: main.aux
The style file: apsrev4-2.bst
Database file #1: mainNotes.bib
Database file #2: bibliography-31032025.bib
apsrev4-2.bst 2019-01-14 (MD) hand-edited version of apsrev4-1.bst
Control: key (0) 
Control: author (72) initials jnrlst
Control: editor formatted (1) identically to author
Control: production of article title (-1) disabled
Control: page (0) single
Control: year (1) truncated
Control: production of eprint (0) enabled
Warning--missing publisher in di-francesco1997conformal
Warning--missing publisher in 2023_Senthil
(There were 2 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  main.aux
  main.bbl
  main.out

------------
Run number 2 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -interaction=nonstopmode -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.25 (TeX Live 2023) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2022-11-01> patch level 1
L3 programming layer <2023-02-22>
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revtex4-2.cls
Document Class: revtex4-2 2020/10/03 4.2e (https://journals.aps.org/revtex/ for
 documentation)
ltxutil[2020/10/03 4.2e utilities package (portions licensed from W. E. Baxter 
web at superscript.com)]
ltxfront[2020/10/03 4.2e frontmatter package (AO,DPC,MD)]
ltxgrid[2020/10/03 4.2e page grid package (portions licensed from W. E. Baxter 
web at superscript.com)]
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps4-2.rtx)

Class revtex4-2 Warning: No type size specified, using default 10.

(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps10pt4-2.rtx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revsymb4-2.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2023/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2023/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/color.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-def/pdftex.def)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2023/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/dvipsnam.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/mathrsfs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/braket/braket.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tabstackengine/tabstackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/stackengine/stackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.tex))))
 (/usr/local/texlive/2023/texmf-dist/tex/latex/tools/enumerate.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/doublestroke/dsfont.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul-ori.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unknown document class (or package),
(caption)                standard defaults will be used.
See the caption package documentation for explanation.

) (/usr/local/texlive/2023/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upsy.fd))

Class revtex4-2 Warning: Repair the float package.

(/usr/local/texlive/2023/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux) (./main.out) (./main.out)
(/usr/local/texlive/2023/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2023/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)

Package natbib Warning: Citation `blythe2007nonequilibrium' on page 1 undefined
 on input line 118.


Package natbib Warning: Citation `mallick2015the-exclusion' on page 1 undefined
 on input line 118.


Package natbib Warning: Citation `fredrickson1984kinetic' on page 1 undefined o
n input line 118.


Package natbib Warning: Citation `jackle1991a-hierarchically' on page 1 undefin
ed on input line 118.


Package natbib Warning: Citation `ritort2003glassy' on page 1 undefined on inpu
t line 118.


Package natbib Warning: Citation `garrahan2011kinetically' on page 1 undefined 
on input line 118.


Package natbib Warning: Citation `2024_Hartarsky' on page 1 undefined on input 
line 118.

(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/ursfs.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/uwasy.fd)

Package natbib Warning: Citation `merolle2005space-time' on page 1 undefined on
 input line 118.


Package natbib Warning: Citation `lecomte2005chaotic' on page 1 undefined on in
put line 118.


Package natbib Warning: Citation `garrahan2007dynamical' on page 1 undefined on
 input line 118.


Package natbib Warning: Citation `lecomte2007thermodynamic' on page 1 undefined
 on input line 118.


Package natbib Warning: Citation `hedges2009dynamic' on page 1 undefined on inp
ut line 118.


Package natbib Warning: Citation `garrahan2009first-order' on page 1 undefined 
on input line 118.


Package natbib Warning: Citation `touchette2009the-large' on page 1 undefined o
n input line 118.


Package natbib Warning: Citation `garrahan2018aspects' on page 1 undefined on i
nput line 118.


Package natbib Warning: Citation `jack2020ergodicity' on page 1 undefined on in
put line 118.


Package natbib Warning: Citation `burenev2025an-introduction' on page 1 undefin
ed on input line 118.


Package natbib Warning: Citation `verstraete2008matrix' on page 1 undefined on 
input line 119.


Package natbib Warning: Citation `schollwock2011the-density-matrix' on page 1 u
ndefined on input line 119.


Package natbib Warning: Citation `orus2014a-practical' on page 1 undefined on i
nput line 119.


Package natbib Warning: Citation `silvi2019the-tensor' on page 1 undefined on i
nput line 119.


Package natbib Warning: Citation `okunishi2022developments' on page 1 undefined
 on input line 119.


Package natbib Warning: Citation `banuls2023tensor' on page 1 undefined on inpu
t line 119.


Package natbib Warning: Citation `gorissen2009density-matrix' on page 1 undefin
ed on input line 119.


Package natbib Warning: Citation `gorissen2012current' on page 1 undefined on i
nput line 119.


Package natbib Warning: Citation `garrahan2016classical' on page 1 undefined on
 input line 119.


Package natbib Warning: Citation `banuls2019using' on page 1 undefined on input
 line 119.


Package natbib Warning: Citation `helms2019dynamical' on page 1 undefined on in
put line 119.


Package natbib Warning: Citation `helms2020dynamical' on page 1 undefined on in
put line 119.


Package natbib Warning: Citation `causer2020dynamics' on page 1 undefined on in
put line 119.


Package natbib Warning: Citation `causer2022finite' on page 1 undefined on inpu
t line 119.


Package natbib Warning: Citation `strand2022using' on page 1 undefined on input
 line 119.


Package natbib Warning: Citation `causer2023optimal' on page 1 undefined on inp
ut line 119.


Package natbib Warning: Citation `zima2025chemical' on page 1 undefined on inpu
t line 119.


Package natbib Warning: Citation `aasen2016topological' on page 1 undefined on 
input line 122.


Package natbib Warning: Citation `ji2020categorical' on page 1 undefined on inp
ut line 122.


Package natbib Warning: Citation `aasen2020topological' on page 1 undefined on 
input line 122.


Package natbib Warning: Citation `lootens2023dualities' on page 1 undefined on 
input line 122.


Package natbib Warning: Citation `2024_Lootens' on page 1 undefined on input li
ne 122.


Package natbib Warning: Citation `li2023noninvertible' on page 1 undefined on i
nput line 122.


Package natbib Warning: Citation `seiberg2024majorana' on page 1 undefined on i
nput line 122.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 1 undefine
d on input line 122.


Package natbib Warning: Citation `gorantla2024tensor' on page 1 undefined on in
put line 122.


Package natbib Warning: Citation `chen2024sequential' on page 1 undefined on in
put line 122.


Package natbib Warning: Citation `lootens2024entanglement' on page 1 undefined 
on input line 122.


Package natbib Warning: Citation `obrien2025local' on page 1 undefined on input
 line 122.


Package natbib Warning: Citation `gaiotto2015generalized' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `yoshida2016topological' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `mcgreevy2023generalized' on page 1 undefined 
on input line 123.


Package natbib Warning: Citation `cordova2022snowmass' on page 1 undefined on i
nput line 123.


Package natbib Warning: Citation `bhardwaj2023lectures' on page 1 undefined on 
input line 123.


Package natbib Warning: Citation `schafer-nameki2023ictp' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `bhardwaj2024categorical' on page 1 undefined 
on input line 123.


Package natbib Warning: Citation `bhardwaj2025lattice' on page 1 undefined on i
nput line 123.


Package natbib Warning: Citation `tapias2024bringing' on page 1 undefined on in
put line 123.


Package natbib Warning: Citation `agranov2023tricritical' on page 1 undefined o
n input line 123.


Package natbib Warning: Citation `buhot2001crossover' on page 1 undefined on in
put line 125.


Package natbib Warning: Citation `elmatad2010finite-temperature' on page 1 unde
fined on input line 125.


Package natbib Warning: Citation `elmatad2013space-time' on page 1 undefined on
 input line 125.


Package natbib Warning: Citation `touchette2009the-large' on page 1 undefined o
n input line 126.


Package natbib Warning: Citation `garrahan2018aspects' on page 1 undefined on i
nput line 126.


Package natbib Warning: Citation `jack2020ergodicity' on page 1 undefined on in
put line 126.


Package natbib Warning: Citation `burenev2025an-introduction' on page 1 undefin
ed on input line 126.


Package natbib Warning: Citation `buhot2001crossover' on page 1 undefined on in
put line 153.


Package natbib Warning: Citation `elmatad2010finite-temperature' on page 1 unde
fined on input line 153.


Package natbib Warning: Citation `elmatad2013space-time' on page 1 undefined on
 input line 153.


Package natbib Warning: Citation `Note1' on page 1 undefined on input line 156.



Package natbib Warning: Citation `fredrickson1984kinetic' on page 1 undefined o
n input line 183.


Package natbib Warning: Citation `ritort2003glassy' on page 1 undefined on inpu
t line 183.


Package natbib Warning: Citation `garrahan2011kinetically' on page 1 undefined 
on input line 183.


Package natbib Warning: Citation `jackle1991a-hierarchically' on page 1 undefin
ed on input line 184.


Package natbib Warning: Citation `ritort2003glassy' on page 1 undefined on inpu
t line 184.


Package natbib Warning: Citation `garrahan2011kinetically' on page 1 undefined 
on input line 184.


Package natbib Warning: Citation `2024_Hartarsky' on page 1 undefined on input 
line 184.


Package natbib Warning: Citation `causer2020dynamics' on page 1 undefined on in
put line 184.

[1{/usr/local/texlive/2023/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]

Package natbib Warning: Citation `blondel2013front' on page 2 undefined on inpu
t line 186.


Package natbib Warning: Citation `katira2016pre-transition' on page 2 undefined
 on input line 186.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 186.


Package natbib Warning: Citation `merolle2005space-time' on page 2 undefined on
 input line 187.


Package natbib Warning: Citation `garrahan2007dynamical' on page 2 undefined on
 input line 187.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 187.


Package natbib Warning: Citation `touchette2009the-large' on page 2 undefined o
n input line 209.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 209.


Package natbib Warning: Citation `jack2020ergodicity' on page 2 undefined on in
put line 209.


Package natbib Warning: Citation `burenev2025an-introduction' on page 2 undefin
ed on input line 209.


Package natbib Warning: Citation `garrahan2009first-order' on page 2 undefined 
on input line 227.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 227.


Package natbib Warning: Citation `maes2020frenesy:' on page 2 undefined on inpu
t line 227.


Package natbib Warning: Citation `touchette2009the-large' on page 2 undefined o
n input line 230.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 230.


Package natbib Warning: Citation `jack2020ergodicity' on page 2 undefined on in
put line 230.


Package natbib Warning: Citation `burenev2025an-introduction' on page 2 undefin
ed on input line 230.


Package natbib Warning: Citation `touchette2009the-large' on page 2 undefined o
n input line 241.


Package natbib Warning: Citation `garrahan2018aspects' on page 2 undefined on i
nput line 241.


Package natbib Warning: Citation `jack2020ergodicity' on page 2 undefined on in
put line 241.


Package natbib Warning: Citation `burenev2025an-introduction' on page 2 undefin
ed on input line 241.

[2 <./fig1.pdf>]
Underfull \hbox (badness 2229) in paragraph at lines 269--271
\OT1/cmr/bx/it/10 Invertible sym-me-tries, non-invertible sym-me-

Package natbib Warning: Citation `obrien2018lattice' on page 3 undefined on inp
ut line 274.


Package natbib Warning: Citation `nicolai1976supersymmetry' on page 3 undefined
 on input line 274.


Package natbib Warning: Citation `zou2018conformal' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `zou2020emergence' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `zou2021universal' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `kuo2022decoding' on page 3 undefined on input
 line 274.


Package natbib Warning: Citation `vardhan2023petz' on page 3 undefined on input
 line 274.


Package natbib Warning: Citation `cogburn2024cft-and-lattice' on page 3 undefin
ed on input line 274.


Package natbib Warning: Citation `koyluoglu2024measuring' on page 3 undefined o
n input line 274.


Package natbib Warning: Citation `milsted2022collisions' on page 3 undefined on
 input line 274.


Package natbib Warning: Citation `patil2024highly' on page 3 undefined on input
 line 274.


Package natbib Warning: Citation `roy2024efficient' on page 3 undefined on inpu
t line 274.


Package natbib Warning: Citation `sannomiya2019supersymmetry' on page 3 undefin
ed on input line 274.


Package natbib Warning: Citation `slagle2021microscopic' on page 3 undefined on
 input line 274.


Package natbib Warning: Citation `seiberg2024majorana' on page 3 undefined on i
nput line 276.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 3 undefine
d on input line 276.


Package natbib Warning: Citation `gorantla2024tensor' on page 3 undefined on in
put line 276.


Package natbib Warning: Citation `obrien2018lattice' on page 3 undefined on inp
ut line 293.


Package natbib Warning: Citation `fendley2019free' on page 3 undefined on input
 line 293.


Package natbib Warning: Citation `blume1971ising' on page 3 undefined on input 
line 293.


Package natbib Warning: Citation `nienhuis1979first-' on page 3 undefined on in
put line 293.


Package natbib Warning: Citation `obrien2018lattice' on page 3 undefined on inp
ut line 293.


Package natbib Warning: Citation `garrahan2007dynamical' on page 3 undefined on
 input line 295.

[3 <./phase_diagram_combined_plots.pdf>]
Overfull \hbox (0.82904pt too wide) detected at line 323
[]

Package natbib Warning: Citation `seiberg2024majorana' on page 4 undefined on i
nput line 324.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 4 undefine
d on input line 324.


Package natbib Warning: Citation `levin2020constraints' on page 4 undefined on 
input line 326.


Package natbib Warning: Citation `seiberg2024majorana' on page 4 undefined on i
nput line 326.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 4 undefine
d on input line 326.


Package natbib Warning: Citation `obrien2018lattice' on page 4 undefined on inp
ut line 326.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 4 undefine
d on input line 326.


Package natbib Warning: Citation `gorantla2024duality-preserving' on page 4 und
efined on input line 326.


Package natbib Warning: Citation `zauner-stauber2018variational' on page 4 unde
fined on input line 329.


Package natbib Warning: Citation `white1992density' on page 4 undefined on inpu
t line 329.


Package natbib Warning: Citation `itensor1' on page 4 undefined on input line 3
29.


Package natbib Warning: Citation `itensor2' on page 4 undefined on input line 3
29.


Package natbib Warning: Citation `2011_Xavier' on page 4 undefined on input lin
e 329.


Package natbib Warning: Citation `1994_Holzhey' on page 4 undefined on input li
ne 329.


Package natbib Warning: Citation `2004_Calabrese' on page 4 undefined on input 
line 329.


Package natbib Warning: Citation `di-francesco1997conformal' on page 4 undefine
d on input line 329.


Package natbib Warning: Citation `miura2024interacting' on page 4 undefined on 
input line 334.


Package natbib Warning: Citation `miura2024emergent' on page 4 undefined on inp
ut line 334.


Package natbib Warning: Citation `sannomiya2024spontaneous' on page 4 undefined
 on input line 334.


Package natbib Warning: Citation `miura2024interacting' on page 4 undefined on 
input line 334.


Package natbib Warning: Citation `miura2024emergent' on page 4 undefined on inp
ut line 334.


Package natbib Warning: Citation `obrien2018lattice' on page 4 undefined on inp
ut line 334.


Package natbib Warning: Citation `nakayama2025is-chiral' on page 4 undefined on
 input line 343.


Package natbib Warning: Citation `penson1982phase' on page 4 undefined on input
 line 352.


Package natbib Warning: Citation `turban1982self-dual' on page 4 undefined on i
nput line 352.


Package natbib Warning: Citation `maritan1984first-' on page 4 undefined on inp
ut line 352.


Package natbib Warning: Citation `igloi1986series' on page 4 undefined on input
 line 352.


Package natbib Warning: Citation `kolb1986conformal' on page 4 undefined on inp
ut line 352.


Package natbib Warning: Citation `alcaraz1987conformal' on page 4 undefined on 
input line 352.


Package natbib Warning: Citation `udupa2023weak' on page 4 undefined on input l
ine 352.


Package natbib Warning: Citation `yan2024generalized' on page 4 undefined on in
put line 352.


Package natbib Warning: Citation `gorantla2024tensor' on page 4 undefined on in
put line 352.

[4 <./entanglements_and_central_charges.pdf>]

Package natbib Warning: Citation `gorantla2024tensor' on page 5 undefined on in
put line 358.


Package natbib Warning: Citation `levin2020constraints' on page 5 undefined on 
input line 361.


Package natbib Warning: Citation `seiberg2024non-invertible' on page 5 undefine
d on input line 361.


Package natbib Warning: Citation `seo2024non-invertible' on page 5 undefined on
 input line 361.


Package natbib Warning: Citation `gorantla2024tensor' on page 5 undefined on in
put line 361.


Package natbib Warning: Citation `udupa2023weak' on page 5 undefined on input l
ine 362.


Package natbib Warning: Citation `Note2' on page 5 undefined on input line 363.



Package natbib Warning: Citation `causer2020dynamics' on page 5 undefined on in
put line 371.


Package natbib Warning: Citation `verresen2021gapless' on page 5 undefined on i
nput line 371.


Package natbib Warning: Citation `moradi2023topological' on page 5 undefined on
 input line 371.


Package natbib Warning: Citation `li2023noninvertible' on page 5 undefined on i
nput line 371.


Package natbib Warning: Citation `ando2024a-journey' on page 5 undefined on inp
ut line 371.


Package natbib Warning: Citation `eck2023critical' on page 5 undefined on input
 line 371.


Package natbib Warning: Citation `eck2024from' on page 5 undefined on input lin
e 371.


Package natbib Warning: Citation `cao2025global' on page 5 undefined on input l
ine 371.


Package natbib Warning: Citation `seifnashri2025gauging' on page 5 undefined on
 input line 371.


Package natbib Warning: Citation `2025_Shao' on page 5 undefined on input line 
371.


Package natbib Warning: Citation `tavares2023finite' on page 5 undefined on inp
ut line 371.


Package natbib Warning: Citation `zadnik2023slow' on page 5 undefined on input 
line 373.


Package natbib Warning: Citation `dober2024on-antiferromagnetic' on page 5 unde
fined on input line 373.


Package natbib Warning: Citation `baxter2016exactly' on page 5 undefined on inp
ut line 374.


Package natbib Warning: Citation `fendley1989non-critical' on page 5 undefined 
on input line 374.


Package natbib Warning: Citation `2025_Su' on page 5 undefined on input line 37
5.


Package natbib Warning: Citation `minami2016solvable' on page 5 undefined on in
put line 375.


Package natbib Warning: Citation `minami2017infinite' on page 5 undefined on in
put line 375.


Package natbib Warning: Citation `yanagihara2020exact' on page 5 undefined on i
nput line 375.


Package natbib Warning: Citation `pace2024lattice' on page 5 undefined on input
 line 375.


Package natbib Warning: Citation `Note3' on page 5 undefined on input line 377.



Package natbib Warning: Citation `fendley2003lattice' on page 5 undefined on in
put line 380.


Package natbib Warning: Citation `yang2004non-local' on page 5 undefined on inp
ut line 380.


Package natbib Warning: Citation `weston2017lattice' on page 5 undefined on inp
ut line 380.


Package natbib Warning: Citation `raussendorf2003measurement-based' on page 5 u
ndefined on input line 381.


Package natbib Warning: Citation `doherty2009identifying' on page 5 undefined o
n input line 381.


Package natbib Warning: Citation `son2012topological' on page 5 undefined on in
put line 381.


Package natbib Warning: Citation `chen2014symmetry-protected' on page 5 undefin
ed on input line 381.


Package natbib Warning: Citation `seifnashri2024cluster' on page 5 undefined on
 input line 383.


Package natbib Warning: Citation `parayil-mana2024kennedy-tasaki' on page 5 und
efined on input line 383.


Package natbib Warning: Citation `seifnashri2024cluster' on page 5 undefined on
 input line 388.


Package natbib Warning: Citation `lieb167exact-ferroelectric' on page 5 undefin
ed on input line 390.


Package natbib Warning: Citation `lieb1967exact-ice' on page 5 undefined on inp
ut line 390.


Package natbib Warning: Citation `kohmoto1981hamiltonian' on page 5 undefined o
n input line 390.


Package natbib Warning: Citation `causer2020dynamics' on page 5 undefined on in
put line 390.


Package natbib Warning: Citation `kohmoto1981hamiltonian' on page 5 undefined o
n input line 390.


Package natbib Warning: Citation `baake1987operator' on page 5 undefined on inp
ut line 390.


Package natbib Warning: Citation `henkel1988conformal' on page 5 undefined on i
nput line 390.


Package natbib Warning: Citation `yang1987modular' on page 5 undefined on input
 line 390.


Package natbib Warning: Citation `yang1987superconformal' on page 5 undefined o
n input line 390.


Package natbib Warning: Citation `bridgeman2015multiscale' on page 5 undefined 
on input line 390.


Package natbib Warning: Citation `obrien2015symmetry-respecting' on page 5 unde
fined on input line 390.


Package natbib Warning: Citation `obrien2018lattice' on page 5 undefined on inp
ut line 395.


Package natbib Warning: Citation `chatterjee2024quantum' on page 5 undefined on
 input line 395.


Package natbib Warning: Citation `sannomiya2016supersymmetry' on page 5 undefin
ed on input line 395.


Package natbib Warning: Citation `sannomiya2019supersymmetry' on page 5 undefin
ed on input line 395.


Package natbib Warning: Citation `2025_Rey' on page 5 undefined on input line 3
95.


Package natbib Warning: Citation `wu1982the-potts' on page 5 undefined on input
 line 396.


Package natbib Warning: Citation `obrien2020self-dual' on page 5 undefined on i
nput line 396.


Package natbib Warning: Citation `obrien2020not-a' on page 5 undefined on input
 line 396.


Package natbib Warning: Citation `seo2024non-invertible' on page 5 undefined on
 input line 396.


Package natbib Warning: Citation `ortiz2012dualities' on page 5 undefined on in
put line 396.


Package natbib Warning: Citation `kitaev2003fault-tolerant' on page 5 undefined
 on input line 396.


Package natbib Warning: Citation `kitaev2006anyons' on page 5 undefined on inpu
t line 396.


Package natbib Warning: Citation `2004_Senthil' on page 5 undefined on input li
ne 396.


Package natbib Warning: Citation `2017_Wang' on page 5 undefined on input line 
396.


Package natbib Warning: Citation `2023_Senthil' on page 5 undefined on input li
ne 396.


Package natbib Warning: Citation `verresen2021gapless' on page 5 undefined on i
nput line 396.


Package natbib Warning: Citation `yoshida2016topological' on page 5 undefined o
n input line 396.


Package natbib Warning: Citation `2018_Dasbiswas' on page 5 undefined on input 
line 396.


Package natbib Warning: Citation `garrahan2024topological' on page 5 undefined 
on input line 396.


Package natbib Warning: Citation `itensor1' on page 5 undefined on input line 4
06.


Package natbib Warning: Citation `itensor2' on page 5 undefined on input line 4
06.

(./main.bbl

LaTeX Warning: Reference `LastBibItem' on page 5 undefined on input line 9.

[5]
Underfull \hbox (badness 1533) in paragraph at lines 263--269
 []\OT1/cmr/m/n/9 P. Silvi, F. Tschir-sich, M. Ger-ster, J. J^^?unemann,

Underfull \hbox (badness 1038) in paragraph at lines 387--391
 []\OT1/cmr/m/n/9 J. P. Zima, S. B. Nichol-son, and T. R. Gin-grich,

Underfull \hbox (badness 10000) in paragraph at lines 414--419
 []\OT1/cmr/m/n/9 D. Aasen, P. Fend-ley, and R. S. K. Mong,

Underfull \hbox (badness 1983) in paragraph at lines 475--481
 []\OT1/cmr/m/n/9 P. Gorantla, S.-H. Shao, and N. Tan-ti-vasadakarn,

Underfull \hbox (badness 10000) in paragraph at lines 500--505
 []\OT1/cmr/m/n/9 L. Lootens, C. Del-camp, and F. Ver-straete,

Underfull \hbox (badness 1874) in paragraph at lines 671--674
 []\OT1/cmr/m/n/9 S. Katira, K. K. Man-dadapu, S. Vaikun-tanathan,
[6]
Underfull \hbox (badness 10000) in paragraph at lines 1136--1140
 []\OT1/cmr/m/n/9 S.-H. Shao, J. Sorce, and M. Sri-vas-tava,

Underfull \hbox (badness 10000) in paragraph at lines 1216--1219
 []\OT1/cmr/m/n/9 S. D. Pace, A. Chat-ter-jee, and S.-H. Shao,
[7]
Underfull \hbox (badness 1430) in paragraph at lines 1515--1521
 []\OT1/cmr/m/n/9 K. Das-biswas, K. K. Man-dadapu, and S. Vaikun-
)

Package natbib Warning: There were undefined citations.

[8] (./main.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)</usr/local/texlive/2023/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2023/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb></usr/local/texlive/2023/texm
f-dist/fonts/type1/public/amsfonts/cm/cmbx7.pfb></usr/local/texlive/2023/texmf-
dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb></usr/local/texlive/2023/texmf-di
st/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/local/texlive/2023/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2023/texmf-di
st/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2023/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2023/texmf-dist
/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2023/texmf-dist/f
onts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2023/texmf-dist/fon
ts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texlive/2023/texmf-dist/fonts
/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2023/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmr12.pfb></usr/local/texlive/2023/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmr17.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmr9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public
/amsfonts/cm/cmsy5.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/a
msfonts/cm/cmsy7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmti10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmti9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfonts
/symbols/msbm10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsf
onts/symbols/msbm7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/urw/helv
etic/uhvr8a.pfb>
Output written on main.pdf (8 pages, 4663146 bytes).
Transcript written on main.log.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: References changed.
Latexmk: References changed.
Latexmk: References changed.
Latexmk: Log file says output to 'main.pdf'
Latexmk: Found bibliography file(s):
  ./bibliography-31032025.bib
  ./mainNotes.bib
Latexmk: applying rule 'bibtex main'...
Rule 'bibtex main':  Reasons for rerun
Changed files or newly in use/created:
  main.aux

------------
Run number 2 of rule 'bibtex main'
------------
------------
Running 'bibtex  "main.aux"'
------------
This is BibTeX, Version 0.99d (TeX Live 2023)
The top-level auxiliary file: main.aux
The style file: apsrev4-2.bst
Database file #1: mainNotes.bib
Database file #2: bibliography-31032025.bib
apsrev4-2.bst 2019-01-14 (MD) hand-edited version of apsrev4-1.bst
Control: key (0) 
Control: author (72) initials jnrlst
Control: editor formatted (1) identically to author
Control: production of article title (-1) disabled
Control: page (0) single
Control: year (1) truncated
Control: production of eprint (0) enabled
Warning--missing publisher in di-francesco1997conformal
Warning--missing publisher in 2023_Senthil
(There were 2 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  main.aux
  main.out

------------
Run number 3 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -interaction=nonstopmode -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.25 (TeX Live 2023) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2022-11-01> patch level 1
L3 programming layer <2023-02-22>
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revtex4-2.cls
Document Class: revtex4-2 2020/10/03 4.2e (https://journals.aps.org/revtex/ for
 documentation)
ltxutil[2020/10/03 4.2e utilities package (portions licensed from W. E. Baxter 
web at superscript.com)]
ltxfront[2020/10/03 4.2e frontmatter package (AO,DPC,MD)]
ltxgrid[2020/10/03 4.2e page grid package (portions licensed from W. E. Baxter 
web at superscript.com)]
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps4-2.rtx)

Class revtex4-2 Warning: No type size specified, using default 10.

(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps10pt4-2.rtx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revsymb4-2.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2023/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2023/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/color.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-def/pdftex.def)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2023/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/dvipsnam.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/mathrsfs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/braket/braket.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tabstackengine/tabstackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/stackengine/stackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.tex))))
 (/usr/local/texlive/2023/texmf-dist/tex/latex/tools/enumerate.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/doublestroke/dsfont.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul-ori.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unknown document class (or package),
(caption)                standard defaults will be used.
See the caption package documentation for explanation.

) (/usr/local/texlive/2023/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upsy.fd))

Class revtex4-2 Warning: Repair the float package.

(/usr/local/texlive/2023/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux) (./main.out) (./main.out)
(/usr/local/texlive/2023/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2023/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/ursfs.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/uwasy.fd) [1{/usr/local/t
exlive/2023/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2 <./fig1.pdf>]
Underfull \hbox (badness 2229) in paragraph at lines 269--271
\OT1/cmr/bx/it/10 Invertible sym-me-tries, non-invertible sym-me-
[3 <./phase_diagram_combined_plots.pdf>]
Overfull \hbox (0.82904pt too wide) detected at line 323
[]
[4 <./entanglements_and_central_charges.pdf>] (./main.bbl [5]
Underfull \hbox (badness 1014) in paragraph at lines 263--269
 []\OT1/cmr/m/n/9 P. Silvi, F. Tschir-sich, M. Ger-ster, J. J^^?unemann,

Underfull \hbox (badness 7362) in paragraph at lines 414--419
 []\OT1/cmr/m/n/9 D. Aasen, P. Fend-ley, and R. S. K. Mong,

Underfull \hbox (badness 1237) in paragraph at lines 475--481
 []\OT1/cmr/m/n/9 P. Gorantla, S.-H. Shao, and N. Tan-ti-vasadakarn,

Underfull \hbox (badness 10000) in paragraph at lines 500--505
 []\OT1/cmr/m/n/9 L. Lootens, C. Del-camp, and F. Ver-straete,

Underfull \hbox (badness 1178) in paragraph at lines 671--674
 []\OT1/cmr/m/n/9 S. Katira, K. K. Man-dadapu, S. Vaikun-tanathan,
[6]
Underfull \hbox (badness 10000) in paragraph at lines 1128--1132
 []\OT1/cmr/m/n/9 S. Seif-nashri, S.-H. Shao, and X. Yang,

Underfull \hbox (badness 10000) in paragraph at lines 1136--1140
 []\OT1/cmr/m/n/9 S.-H. Shao, J. Sorce, and M. Sri-vas-tava,

Underfull \hbox (badness 10000) in paragraph at lines 1216--1219
 []\OT1/cmr/m/n/9 S. D. Pace, A. Chat-ter-jee, and S.-H. Shao,
[7]) [8] (./main.aux) )
(see the transcript file for additional information)</usr/local/texlive/2023/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2023/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb></usr/local/texlive/2023/texm
f-dist/fonts/type1/public/amsfonts/cm/cmbx7.pfb></usr/local/texlive/2023/texmf-
dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb></usr/local/texlive/2023/texmf-di
st/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/local/texlive/2023/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2023/texmf-di
st/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2023/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2023/texmf-dist
/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2023/texmf-dist/f
onts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2023/texmf-dist/fon
ts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texlive/2023/texmf-dist/fonts
/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2023/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmr12.pfb></usr/local/texlive/2023/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmr17.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmr9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public
/amsfonts/cm/cmsy5.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/a
msfonts/cm/cmsy7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmti10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmti9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfonts
/symbols/msbm10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsf
onts/symbols/msbm7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/urw/helv
etic/uhvr8a.pfb>
Output written on main.pdf (8 pages, 4669168 bytes).
Transcript written on main.log.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: Log file says output to 'main.pdf'
Latexmk: Found bibliography file(s):
  ./bibliography-31032025.bib
  ./mainNotes.bib
Latexmk: applying rule 'bibtex main'...
Rule 'bibtex main':  Reasons for rerun
Changed files or newly in use/created:
  main.aux

------------
Run number 3 of rule 'bibtex main'
------------
------------
Running 'bibtex  "main.aux"'
------------
This is BibTeX, Version 0.99d (TeX Live 2023)
The top-level auxiliary file: main.aux
The style file: apsrev4-2.bst
Database file #1: mainNotes.bib
Database file #2: bibliography-31032025.bib
apsrev4-2.bst 2019-01-14 (MD) hand-edited version of apsrev4-1.bst
Control: key (0) 
Control: author (72) initials jnrlst
Control: editor formatted (1) identically to author
Control: production of article title (-1) disabled
Control: page (0) single
Control: year (1) truncated
Control: production of eprint (0) enabled
Warning--missing publisher in di-francesco1997conformal
Warning--missing publisher in 2023_Senthil
(There were 2 warnings)
Latexmk: applying rule 'pdflatex'...
Rule 'pdflatex':  Reasons for rerun
Changed files or newly in use/created:
  main.aux

------------
Run number 4 of rule 'pdflatex'
------------
------------
Running 'pdflatex  -interaction=nonstopmode -recorder  "main.tex"'
------------
This is pdfTeX, Version 3.141592653-2.6-1.40.25 (TeX Live 2023) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2022-11-01> patch level 1
L3 programming layer <2023-02-22>
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revtex4-2.cls
Document Class: revtex4-2 2020/10/03 4.2e (https://journals.aps.org/revtex/ for
 documentation)
ltxutil[2020/10/03 4.2e utilities package (portions licensed from W. E. Baxter 
web at superscript.com)]
ltxfront[2020/10/03 4.2e frontmatter package (AO,DPC,MD)]
ltxgrid[2020/10/03 4.2e page grid package (portions licensed from W. E. Baxter 
web at superscript.com)]
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps4-2.rtx)

Class revtex4-2 Warning: No type size specified, using default 10.

(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/aps10pt4-2.rtx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/textcase/textcase.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/revtex/revsymb4-2.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/iftex/iftex.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2023/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2023/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atbegshi-ltx.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/atveryend-ltx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2023/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/color.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-def/pdftex.def)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2023/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/mathcolor.ltx)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/dvipsnam.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/bm.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/mathrsfs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pbox/pbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/calc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/braket/braket.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tabstackengine/tabstackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/stackengine/stackengine.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/listofitems/listofitems.tex))))
 (/usr/local/texlive/2023/texmf-dist/tex/latex/tools/enumerate.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/doublestroke/dsfont.sty)
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/soul/soul-ori.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unknown document class (or package),
(caption)                standard defaults will be used.
See the caption package documentation for explanation.

) (/usr/local/texlive/2023/texmf-dist/tex/latex/caption/subcaption.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/local/texlive/2023/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2023/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2023/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations.sty))
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/pifont.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upzd.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/psnfss/upsy.fd))

Class revtex4-2 Warning: Repair the float package.

(/usr/local/texlive/2023/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux) (./main.out) (./main.out)
(/usr/local/texlive/2023/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2023/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2023/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2023/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/jknapltx/ursfs.fd)
(/usr/local/texlive/2023/texmf-dist/tex/latex/wasysym/uwasy.fd) [1{/usr/local/t
exlive/2023/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2 <./fig1.pdf>]
Underfull \hbox (badness 2229) in paragraph at lines 269--271
\OT1/cmr/bx/it/10 Invertible sym-me-tries, non-invertible sym-me-
[3 <./phase_diagram_combined_plots.pdf>]
Overfull \hbox (0.82904pt too wide) detected at line 323
[]
[4 <./entanglements_and_central_charges.pdf>] (./main.bbl [5]
Underfull \hbox (badness 1014) in paragraph at lines 263--269
 []\OT1/cmr/m/n/9 P. Silvi, F. Tschir-sich, M. Ger-ster, J. J^^?unemann,

Underfull \hbox (badness 7362) in paragraph at lines 414--419
 []\OT1/cmr/m/n/9 D. Aasen, P. Fend-ley, and R. S. K. Mong,

Underfull \hbox (badness 1237) in paragraph at lines 475--481
 []\OT1/cmr/m/n/9 P. Gorantla, S.-H. Shao, and N. Tan-ti-vasadakarn,

Underfull \hbox (badness 10000) in paragraph at lines 500--505
 []\OT1/cmr/m/n/9 L. Lootens, C. Del-camp, and F. Ver-straete,

Underfull \hbox (badness 1178) in paragraph at lines 671--674
 []\OT1/cmr/m/n/9 S. Katira, K. K. Man-dadapu, S. Vaikun-tanathan,
[6]
Underfull \hbox (badness 10000) in paragraph at lines 1128--1132
 []\OT1/cmr/m/n/9 S. Seif-nashri, S.-H. Shao, and X. Yang,

Underfull \hbox (badness 10000) in paragraph at lines 1136--1140
 []\OT1/cmr/m/n/9 S.-H. Shao, J. Sorce, and M. Sri-vas-tava,

Underfull \hbox (badness 10000) in paragraph at lines 1216--1219
 []\OT1/cmr/m/n/9 S. D. Pace, A. Chat-ter-jee, and S.-H. Shao,
[7]) [8] (./main.aux) )
(see the transcript file for additional information)</usr/local/texlive/2023/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2023/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb></usr/local/texlive/2023/texm
f-dist/fonts/type1/public/amsfonts/cm/cmbx7.pfb></usr/local/texlive/2023/texmf-
dist/fonts/type1/public/amsfonts/cm/cmbx9.pfb></usr/local/texlive/2023/texmf-di
st/fonts/type1/public/amsfonts/cm/cmbxti10.pfb></usr/local/texlive/2023/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2023/texmf-di
st/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2023/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmmi12.pfb></usr/local/texlive/2023/texmf-dist
/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2023/texmf-dist/f
onts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2023/texmf-dist/fon
ts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texlive/2023/texmf-dist/fonts
/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2023/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmr12.pfb></usr/local/texlive/2023/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmr17.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1
/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/pu
blic/amsfonts/cm/cmr9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public
/amsfonts/cm/cmsy5.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/a
msfonts/cm/cmsy7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/ams
fonts/cm/cmsy9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmti10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmti9.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsfonts
/symbols/msbm10.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/public/amsf
onts/symbols/msbm7.pfb></usr/local/texlive/2023/texmf-dist/fonts/type1/urw/helv
etic/uhvr8a.pfb>
Output written on main.pdf (8 pages, 4669168 bytes).
Transcript written on main.log.
Latexmk: Getting log file 'main.log'
Latexmk: Examining 'main.fls'
Latexmk: Examining 'main.log'
Latexmk: Found input bbl file 'main.bbl'
Latexmk: Log file says output to 'main.pdf'
Latexmk: Found bibliography file(s):
  ./bibliography-31032025.bib
  ./mainNotes.bib
Latexmk: All targets () are up-to-date

Rc files read:
  NONE
Latexmk: This is Latexmk, John Collins, 7 Jan. 2023. Version 4.79.
No specific requests made, so using default for latexmk.
Latexmk: Doing main (small) clean up for 'main.bbl.tex'

Latexmk: Doing main (small) clean up for 'main.tex'


